Flatness-based control of a two-degree-of-freedom platform with pneumatic artificial muscles

Pneumatic artificial muscles are a quite interesting type of actuators which have a very high power-to-weight and power-to-volume ratio. However, their efficient use requires very accurate control methods which can take into account their complex dynamic, which is highly nonlinear. This paper consider a model of two-degree-of-freedom platform whose attitude is determined by three pneumatic muscles controlled by servovalves, which mimics a simplified version of a Stewart platform. For this testbed, a model-based control approach is proposed, based on accurate first principle modeling of the muscles and the platform and on a static model for the servovalve. The employed control method is the so-called flatness-based control introduced by Fliess. The paper first recalls the basics of this control technique and then it shows how it can be applied to the proposed experimental platform; being flatness-based control an open-loop kind of control, a proportional-integral controller is added on top of it in order to add robustness with respect to modelling errors and external perturbations. At the end of the paper, the effectiveness of the proposed approach is shown by means of experimental results. A clear improvement of the tracking performance is visible compared to a simple proportional-integral controller.

==> copyright.txt <==
This work has been submitted to the IEEE for possible publication. Copyright may be transferred without notice,
after which this version may no longer be accessible

==> figures_tables.txt <==
TABLE 1. Symbol definitions.

Figure 1. The experimental platform.

Figure 2. Axonometric view and view from the top of the top plate, with definition of the axes $x$, $y$, $z$ and the rotation angles $\theta_x$ and $\theta_y$. $M_1$, $M_2$ and $M_3$ are the attachment points of the three pneumatic artificial muscles.

Figure 3. Traction force applied by a muscle as a function of the contraction $\varepsilon_i$ and absolute pressure $P_i$.

Figure 4. Mass flow of a servovalve as a function of voltage $v_i$ and absolute muscle pressure $P_i$.

Figure 5. Value of $z$ as function of $x_1=\theta_x$ and $x_2=\theta_y$.

Figure 6. Values of $m$ as function of $\theta_x$ and $\theta_y$.

Figure 7. Global control scheme.

Figure 8. For a given position, the three contractions $\varepsilon_i$ are given, so not all forces are possible for each muscle, but only those within the pressure range between $1.25$ and $7$~bar. One can compute $F_{max}$ (the maximum force that all muscles can exert) and $F_{max}$ (the minimum force that all muscles can exert). Setting $F_3$ as the average between these two allows all muscles to apply the desired forces and to maximise their range.

Figure 9. Trajectory tracking with simple PI control.

Figure 10. Trajectory tracking with flatness-based control plus a PI.

Figure 11. Pressures inside the pneumatic artificial muscles during the flatnessbased control plus PI experiment.

Figure 12. Forces applied by the pneumatic artificial muscles (estimated from the pressures and the contractions) with flatness-based control plus a PI.


